Spectroscopic metallicity determinations for W~UMa-type binary stars

This study is an attempt to determine the metallicities of WUMa-type binary stars using spectroscopy. ~4,500 spectra collected at the David Dunlap Observatory were subject to the same Broadening Function processing to determine the combined line strength in the spectral window centered on the MgI triplet (5080-5285A). Individual integrated BF's were phase averaged to derive a single line-strength indicator. The sample was limited to 90 EW binaries with the strict phase-constancy of colors and without spectral contamination by companions. The best defined results were obtained for a F-type sub-sample (0.32<(B-V)0<0.62) of 52 stars for which the BF strengths could be interpolated in the model predictions. The metallicities, [M/H], for the F-type sub-sample indicate abundances roughly similar to the solar [M/H], but with a large scatter which is partly due to combined random and systematic errors. Because of a color trend resulting from limitations in our approach, we set the scale of metallicities to correspond to that derived from the m_1 index of the Stromgren photometry for F-type binaries. The trend-adjusted [M/H]1 are distributed within -0.65<[M/H]1<+0.50, with the spread reflecting genuine metallicity differences between stars. One half of the F-sub-sample binaries have [M/H]1 within -0.37<[M/H]1 +0.10, a median of -0.04 and a mean of -0.10, with a tail towards low metallicities, and a possible bias against very high metallicities. A parallel study of kinematic data, utilizing the most reliable and recently obtained proper motion and radial velocity data for 78 stars of the full sample, shows that the F-type sub-sample binaries have similar kinematic properties to solar neighborhood, thin-disk dwarfs with ages about 3 - 5.5 Gyr. The F-type binaries which appear to be older than the rest tend to have systematically smaller mass-ratios than most of the EW binaries of the same period.

==> tab3_asc.txt <==
  1:1  GZ And     0.3050   10.85  [ 1.12 \pm 0.10]    0.03   160 \pm  32
  1:2  V417 Aql   0.3703   10.62    0.64 \pm 0.01     0.05   200 \pm  40
  1:5  V829 Her   0.3582   10.39    0.65 \pm 0.04     0.01   210 \pm  42
  1:6  FG Hya     0.3278   10.00    0.62 \pm 0.01     0.01   200 \pm  40
  1:9  BB Peg     0.3615   10.97  [ 0.48 \pm 0.01]    0.00   290 \pm  58
 1:10  AQ Psc     0.4756    8.66  [ 0.47 \pm 0.01]    0.04   150 \pm  23
  2:1  AH Aur     0.4943   10.18    0.64 \pm 0.01     0.03   110 \pm  22
  2:2  CK Boo     0.3552    9.09    0.52 \pm 0.01     0.02   120 \pm  24
  2:3  DK Cyg     0.4707   10.47    0.38 \pm 0.01     0.03   120 \pm  24
  2:5  V842 Her   0.4190    9.98    0.67 \pm 0.04     0.02   240 \pm  48
  2:6  UZ Leo     0.6180    9.60    0.38 \pm 0.01     0.04   200 \pm  40
  2:7  XZ Leo     0.4877   10.27    0.37 \pm 0.02     0.03   400 \pm  80
  2:8  V839 Oph   0.4090    8.96  [ 0.56 \pm 0.01]    0.03   130 \pm  26
  2:9  GR Vir     0.3470    7.93  [ 0.50 \pm 0.01]    0.02    51 \pm   2
 2:10  NN Vir     0.4807    7.59  [ 0.35 \pm 0.01]    0.02   115 \pm   9
  3:2  HV Aqr     0.3745    9.80    0.64 \pm 0.04     0.04   175 \pm  35
  3:3  AO Cam     0.3299    9.50    0.77 \pm 0.02     0.05   110 \pm  22
  3:4  YY CrB     0.3766    8.64  [ 0.56 \pm 0.01]    0.01    92 \pm   7
  3:5  FU Dra     0.3067   10.55    0.61 \pm 0.01     0.01   170 \pm  34
  3:7  UX Eri     0.4453   10.59    0.67 \pm 0.01     0.06   350 \pm  70
  3:8  RT LMi     0.3749   11.40    0.52 \pm 0.01     0.01   360 \pm  72
  3:9  V753 Mon   0.6770    8.34  [ 0.34 \pm 0.01]    0.02   186 \pm  43
 3:10  OU Ser     0.2968    8.25  [ 0.57 \pm 0.01]    0.01    54 \pm   2
  4:2  FI Boo     0.3900    9.57    0.72 \pm 0.01     0.01   130 \pm  16
  4:3  V2150 Cyg  0.5919    8.06  [ 0.21 \pm 0.01]    0.04   200 \pm  40
  4:5  EX Leo     0.4086    8.17  [ 0.45 \pm 0.01]    0.02   100 \pm  20
  4:8  V2377 Oph  0.4254    8.56  [ 0.57 \pm 0.02]    0.04    93 \pm   8
  5:1  V376 And   0.7987    7.70  [ 0.24 \pm 0.01]    0.06   200 \pm  27
  5:2  EL Aqr     0.4814   10.35    0.44 \pm 0.01     0.06   330 \pm  66
  5:3  EF Boo     0.4295    9.26    0.55 \pm 0.02     0.01   180 \pm  36
  5:4  DN Cam     0.4983    8.14  [ 0.30 \pm 0.02]    0.05   160 \pm  32
  5:5  FN Cam     0.6771    8.47  [ 0.35 \pm 0.01]    0.02   250 \pm  50
  5:6  V776 Cas   0.4404    8.92  [ 0.40 \pm 0.01]    0.05   154 \pm  28
  5:7  SX Crv     0.3166    8.95    0.57 \pm 0.01     0.02    92 \pm  10
  5:8  V351 Peg   0.5933    7.92  [ 0.27 \pm 0.01]    0.02   150 \pm  30
  5:9  EQ Tau     0.3413   11.28    0.69 \pm 0.02     0.11   250 \pm  50
  6:2  EE Cet S   0.3799    9.83  [ 0.47 \pm 0.03]    0.00   130 \pm  26
  6:4  V401 Cyg   0.5827   10.53    0.39 \pm 0.01     0.04   200 \pm 100
  6:5  GM Dra     0.3387    8.65  [ 0.48 \pm 0.01]    0.01   105 \pm   8
  6:6  V972 Her   0.4431    6.63  [ 0.39 \pm 0.01]    0.01    63 \pm   1
  6:7  ET Leo     0.3465    9.48    0.72 \pm 0.02     0.01    72 \pm   7
  8:2  V523 Cas   0.2337   10.59    1.08 \pm 0.05     0.03    90 \pm  18
  8:3  QW Gem     0.3581   10.30    0.74 \pm 0.04     0.03   200 \pm  40
  8:4  V921 Her   0.8774    9.37    0.34 \pm 0.01     0.03   500 \pm 100
  8:5  V2357 Oph  0.4156   10.43    0.76 \pm 0.03     0.07   300 \pm  60
  8:6  V1130 Tau  0.7989    6.56  [ 0.34 \pm 0.01]    0.00    69 \pm   2
  8:7  HN UMa     0.3826    9.80    0.56 \pm 0.01     0.01   200 \pm  40
  8:8  HX UMa     0.3792    8.91  [ 0.45 \pm 0.01]    0.01   120 \pm  24
  8:9  VY Sex     0.4434    9.02    0.64 \pm 0.01     0.03   160 \pm  32
 8:10  DZ Psc     0.3661   10.86    0.50 \pm 0.01     0.04   270 \pm  54
  9:1  AB And     0.3319    9.49    0.90 \pm 0.04     0.03   110 \pm  22
  9:2  V402 Aur   0.6035    8.94  [ 0.40 \pm 0.01]    0.06   121 \pm  18
  9:3  V445 Cep   0.4488    6.82  [ 0.12 \pm 0.01]    0.07   110 \pm   4
  9:4  V2082 Cyg  0.7141    6.63  [ 0.31 \pm 0.01]    0.01    86 \pm   4
  9:5  BX Dra     0.5790   10.61  [ 0.35 \pm 0.01]    0.02   350 \pm  70
  9:6  V918 Her   0.5748    7.33  [ 0.25 \pm 0.01]    0.04   111 \pm   9
  9:7  V502 Oph   0.4534    8.51  [ 0.62 \pm 0.01]    0.03    86 \pm   8
  9:8  V1363 Ori  0.4319   10.30    0.55 \pm 0.02     0.06   200 \pm  40
 9:10  V335 Peg   0.8108    7.25  [ 0.44 \pm 0.01]    0.02    63 \pm   2
 10:3  V449 Aur   0.7036    7.41  [ 0.14 \pm 0.01]    0.04   200 \pm  40
 10:4  FP Boo     0.6405   10.07  [ 0.35 \pm 0.01]    0.02   360 \pm  72
 10:5  SW Lac     0.3207    8.55  [ 0.71 \pm 0.02]    0.03    72 \pm   9
 11:1  DU Boo     1.0559    8.59  [ 0.26 \pm 0.01]    0.01   320 \pm  64
 11:3  TX Cnc     0.3829   10.00    0.63 \pm 0.02     0.02   200 \pm  40
 11:4  V1073 Cyg  0.7859    8.33  [ 0.37 \pm 0.01]    0.03   171 \pm  27
 11:6  AK Her     0.4215    8.44  [ 0.49 \pm 0.01]    0.03   106 \pm  21
 11:8  V566 Oph   0.4096    7.47  [ 0.41 \pm 0.01]    0.02    76 \pm   4
11:10  AG Vir     0.6427    8.57  [ 0.26 \pm 0.02]    0.03   300 \pm  60
 12:1  OO Aql     0.5068    9.50    0.77 \pm 0.03     0.16   300 \pm  60
 12:2  CC Com     0.2207   11.00    1.20 \pm 0.03     0.01    70 \pm  14
 12:5  AM Leo     0.3658    9.24    0.60 \pm 0.04     0.01    79 \pm  21
 12:7  V2612 Oph  0.3753    9.50  [ 0.53 \pm 0.01]    0.04   150 \pm  30
 12:8  XX Sex     0.5401    9.32  [ 0.32 \pm 0.04]    0.00   300 \pm  60
 12:9  W UMa      0.3336    7.76  [ 0.57 \pm 0.04]    0.00    53 \pm   4
 13:2  V1191 Cyg  0.3134   10.82    0.59 \pm 0.04     0.12   220 \pm  44
 13:3  V1003 Her  0.4933    9.83    0.48 \pm 0.05     0.01   300 \pm  60
 13:5  V357 Peg   0.5785    9.06    0.35 \pm 0.01     0.04   200 \pm  40
 13:6  V407 Peg   0.6369    9.28  [ 0.31 \pm 0.01]    0.01   300 \pm  60
 13:7  V1123 Tau  0.3999    9.90  [ 0.79 \pm 0.04]    0.09   180 \pm  36
 13:8  V1128 Tau  0.3054    9.35  [ 0.62 \pm 0.01]    0.15   100 \pm  20
 13:9  HH UMa     0.3755   10.57    0.51 \pm 0.01     0.02   250 \pm  50
 14:6  RW Com     0.2373   11.07    0.84 \pm 0.05     0.01    70 \pm  16
 14:9  AU Ser     0.3865   10.90    0.88 \pm 0.05     0.06   270 \pm  54
 15:1  QX And     0.4122   11.49    0.49 \pm 0.01     0.07   470 \pm  94
 15:2  DY Cet     0.4408    9.80    0.53 \pm 0.01     0.03   250 \pm  50
 15:4  HI Dra     0.5974    9.00  [ 0.27 \pm 0.04]    0.04   260 \pm  52
 15:6  V868 Mon   0.6377    8.90  [ 0.20 \pm 0.01]    0.03   290 \pm  58
15:11  CW Lyn     0.8124    9.61  [ 0.41 \pm 0.01]    0.02   300 \pm  60
15:20  MS Vir     0.3124    9.34  [ 0.77 \pm 0.07]    0.03    75 \pm   9
 18:1  AW UMa     0.4387    6.84  [ 0.33 \pm 0.01]    0.01    69 \pm   4

==> tab5_asc.txt <==
  1:1 GZ And    R  26  0.394 \pm 0.004  0.100  -0.95 \pm 0.29 [-2.03]  -999 [-0.52] [0.28]
  1:2 V417 Aql  F  22  0.229 \pm 0.007  0.076  -0.20 \pm 0.27  -0.84  -0.46  -0.46   0.19 
  1:5 V829 Her  R   4  0.249 \pm 0.015  0.082  -2.24 \pm 0.43  -0.90   -999  -0.43   0.21 
  1:6 FG Hya    F  30  0.257 \pm 0.005  0.074  -2.68 \pm 0.17  -0.67  -0.14  -0.26   0.19 
  1:9 BB Peg    F  28  0.298 \pm 0.006  0.058  -0.13 \pm 0.27 [ 0.51]  -999 [ 0.63] [0.15]
 1:10 AQ Psc    F  37  0.202 \pm 0.003  0.056  -2.56 \pm 0.07   0.18   -999   0.18   0.14 
  2:1 AH Aur    F  32  0.296 \pm 0.004  0.077  -2.55 \pm 0.16  -0.41   0.08   0.00   0.19 
  2:2 CK Boo    F  28  0.179 \pm 0.004  0.061  -2.04 \pm 0.14  -0.49   -999  -0.33   0.15 
  2:3 DK Cyg    F  27  0.016 \pm 0.005  0.041   1.12 \pm 0.16  -0.42  -0.26  -0.61   0.10 
  2:5 V842 Her  R  26  0.324 \pm 0.006  0.083  -2.95 \pm 0.20  -0.42   -999   0.08   0.22 
  2:6 UZ Leo    F  33  0.086 \pm 0.005  0.038  -1.34 \pm 0.10  -0.01  -0.18  -0.20   0.10 
  2:7 XZ Leo    F  23  0.007 \pm 0.008  0.043   1.38 \pm 0.23  -0.43   -999  -0.63   0.11 
  2:8 V839 Oph  F  28  0.273 \pm 0.004  0.069  -3.95 \pm 0.15   0.07   0.49   0.30   0.18 
  2:9 GR Vir    F  43  0.211 \pm 0.003  0.059  -3.13 \pm 0.08  -0.12  -0.05   0.00   0.15 
 2:10 NN Vir    F  59  0.106 \pm 0.002  0.033  -2.55 \pm 0.05   0.22   0.02  -0.00   0.09 
  3:2 HV Aqr    F  20  0.302 \pm 0.008  0.080  -3.07 \pm 0.25  -0.23   -999   0.15   0.21 
  3:3 AO Cam    R  25  0.367 \pm 0.005  0.084  -3.75 \pm 0.23  -0.48   -999   0.18   0.21 
  3:4 YY CrB    F  46  0.251 \pm 0.003  0.069  -3.47 \pm 0.09  -0.31  -0.12  -0.02   0.17 
  3:5 FU Dra    F  23  0.198 \pm 0.006  0.074  -2.21 \pm 0.21  -0.96   -999  -0.58   0.19 
  3:7 UX Eri    F  24  0.343 \pm 0.008  0.080  -1.52 \pm 0.39  -0.02   -999   0.39   0.20 
  3:8 RT LMi    F  25  0.186 \pm 0.008  0.061   0.29 \pm 0.33  -0.57   -999  -0.39   0.16 
  3:9 V753 Mon  F  51  0.067 \pm 0.003  0.035  -2.64 \pm 0.06   0.06  -0.18  -0.18   0.09 
 3:10 OU Ser    F  74  0.266 \pm 0.001  0.071  -3.52 \pm 0.07  -0.25  -0.39   0.05   0.18 
  4:2 FI Boo    R  42  0.375 \pm 0.002  0.081  -6.78 \pm 0.14  -0.10   -999   0.53   0.21 
  4:3 V2150 Cyg B  58 -0.011 \pm 0.003  0.024  -1.32 \pm 0.06 [ 0.52]  -999 [-0.08] [0.06]
  4:5 EX Leo    F  40  0.180 \pm 0.002  0.050  -3.54 \pm 0.07   0.02  -0.04   0.03   0.13 
  4:8 V2377 Oph F  37  0.279 \pm 0.002  0.072  -4.97 \pm 0.12   0.21   0.11   0.43   0.18 
  5:1 V376 And  B  61 -0.148 \pm 0.003  0.025  -0.73 \pm 0.04  -0.05   -999  -0.63   0.06 
  5:2 EL Aqr    F  39  0.083 \pm 0.005  0.048   0.14 \pm 0.16  -0.30   -999  -0.41   0.12 
  5:3 EF Boo    F  36  0.221 \pm 0.003  0.068  -5.70 \pm 0.15  -0.35   -999  -0.10   0.17 
  5:4 DN Cam    B  51  0.108 \pm 0.002  0.035  -3.12 \pm 0.06 [ 0.70]  -999 [ 0.29] [0.09]
  5:5 FN Cam    F  37  0.138 \pm 0.002  0.033  -2.96 \pm 0.08   0.42   -999   0.20   0.09 
  5:6 V776 Cas  F  50  0.097 \pm 0.002  0.040  -1.71 \pm 0.09   0.02   -999  -0.16   0.10 
  5:7 SX Crv    F  85  0.195 \pm 0.003  0.071  -2.51 \pm 0.10  -0.69   -999  -0.41   0.18 
  5:8 V351 Peg  B  51  0.108 \pm 0.002  0.026  -2.44 \pm 0.06 [ 0.70]  -999 [ 0.29] [0.07]
  5:9 EQ Tau    F  41  0.286 \pm 0.004  0.082  -1.58 \pm 0.22  -0.32   -999   0.02   0.21 
  6:2 EE Cet S  F  29  0.199 \pm 0.003  0.059  -3.41 \pm 0.14  -0.10   -999  -0.01   0.15 
  6:4 V401 Cyg  F  44  0.116 \pm 0.004  0.040  -1.09 \pm 0.17   0.11   -999  -0.07   0.10 
  6:5 GM Dra    F  53  0.121 \pm 0.003  0.057  -2.29 \pm 0.09  -0.58   -999  -0.50   0.14 
  6:6 V972 Her  F  67  0.144 \pm 0.001  0.040  -3.14 \pm 0.03   0.12  -0.10   0.01   0.10 
  6:7 ET Leo    R  55  0.338 \pm 0.003  0.082  -2.74 \pm 0.13  -0.73   -999  -0.10   0.21 
  8:2 V523 Cas  R  52  0.502 \pm 0.004  0.097  -3.05 \pm 0.26 [-0.09]  -999 [ 1.33] [0.25]
  8:3 QW Gem    R   9  0.206 \pm 0.012  0.085  -1.76 \pm 0.26  -1.53   -999  -0.89   0.22 
  8:4 V921 Her  B  52  0.078 \pm 0.004  0.035  -2.47 \pm 0.07   0.20   -999  -0.07   0.09 
  8:5 V2357 Oph R  71  0.414 \pm 0.003  0.084  -5.68 \pm 0.14 [ 0.63]  -999 [ 1.24] [0.22]
  8:6 V1130 Tau F  40  0.023 \pm 0.001  0.034  -2.48 \pm 0.03  -0.26  -0.56  -0.47   0.09 
  8:7 HN UMa    F  35  0.276 \pm 0.003  0.069  -7.43 \pm 0.10   0.15   -999   0.41   0.17 
  8:8 HX UMa    F  25  0.144 \pm 0.002  0.050  -3.83 \pm 0.08  -0.23  -0.00  -0.21   0.13 
  8:9 VY Sex    F  45  0.329 \pm 0.002  0.076  -8.63 \pm 0.06   0.28   -999   0.69   0.19 
 8:10 DZ Psc    F  42  0.139 \pm 0.008  0.059  -2.14 \pm 0.15  -0.44   -999  -0.37   0.15 
  9:1 AB And    R  41  0.513 \pm 0.002  0.087 -13.04 \pm 0.16 [ 3.10]  -999 [ 4.10] [2.80]
  9:2 V402 Aur  F  48  0.149 \pm 0.002  0.042  -3.10 \pm 0.06   0.46   -999   0.25   0.11 
  9:3 V445 Cep  B  71 -0.200 \pm 0.002  0.026  -0.07 \pm 0.05   0.37   -999  -0.49   0.45 
  9:4 V2082 Cyg B  77  0.095 \pm 0.001  0.030  -1.27 \pm 0.03   0.33   -999   0.03   0.08 
  9:5 BX Dra    F  33  0.113 \pm 0.009  0.034  -3.99 \pm 0.10   0.30   -999   0.08   0.09 
  9:6 V918 Her  B  68  0.004 \pm 0.002  0.025  -1.37 \pm 0.04   0.42   -999  -0.09   0.06 
  9:7 V502 Oph  F  54  0.361 \pm 0.002  0.074  -9.21 \pm 0.06 [ 0.96]  -999 [ 1.33] [0.19]
  9:8 V1363 Ori F  37  0.221 \pm 0.006  0.069  -5.70 \pm 0.18  -0.04   -999   0.10   0.18 
 9:10 V335 Peg  F  99  0.205 \pm 0.001  0.048  -3.72 \pm 0.04   0.35   0.12   0.32   0.12 
 10:3 V449 Aur  B  72 -0.147 \pm 0.002  0.023  -0.79 \pm 0.02   0.33   -999  -0.41   0.06 
 10:4 FP Boo    F  43  0.013 \pm 0.005  0.034  -2.16 \pm 0.10  -0.27   -999  -0.49   0.09 
 10:5 SW Lac    R  25  0.437 \pm 0.004  0.082 -13.02 \pm 0.11 [ 1.99]  -999 [ 2.56] [0.21]
 11:1 DU Boo    B  35  0.063 \pm 0.003  0.025  -1.94 \pm 0.05   0.46   -999   0.04   0.07 
 11:3 TX Cnc    F  13  0.291 \pm 0.008  0.076  -3.06 \pm 0.16  -0.46   0.16  -0.04   0.19 
 11:4 V1073 Cyg F   8  0.189 \pm 0.002  0.036  -2.15 \pm 0.06 [ 0.69]  0.15 [ 0.48] [0.09]
 11:6 AK Her    F  50  0.202 \pm 0.004  0.058  -3.83 \pm 0.07   0.00   0.27   0.08   0.15 
 11:8 V566 Oph  F  20  0.123 \pm 0.002  0.041  -2.99 \pm 0.04  -0.04  -0.17  -0.13   0.11 
11:10 AG Vir    B  52  0.044 \pm 0.003  0.035   1.22 \pm 0.04   0.37   -999  -0.08   0.09 
 12:1 OO Aql    F  47  0.365 \pm 0.002  0.085  -2.60 \pm 0.05 [ 0.38]  1.37 [ 0.79] [0.22]
 12:2 CC Com    R 131  0.509 \pm 0.003  0.108   9.52 \pm 0.14 [-1.73]  -999 [-0.01] [0.27]
 12:5 AM Leo    F  99  0.211 \pm 0.002  0.079  -2.05 \pm 0.04  -0.84  -0.15  -0.48   0.21 
 12:7 V2612 Oph F  52  0.230 \pm 0.002  0.063  -0.95 \pm 0.05  -0.11  -0.09   0.02   0.16 
 12:8 XX Sex    B  75  0.137 \pm 0.001  0.055  -0.40 \pm 0.03   0.41   -999   0.16   0.15 
 12:9 W UMa     F  59  0.303 \pm 0.002  0.076  -4.43 \pm 0.04   0.09   0.23   0.41   0.20 
 13:2 V1191 Cyg F 129  0.210 \pm 0.004  0.077   4.64 \pm 0.08  -0.31   -999  -0.21   0.20 
 13:3 V1003 Her F  63  0.039 \pm 0.004  0.075   0.97 \pm 0.04  -1.03   -999  -0.93   0.20 
 13:5 V357 Peg  B  87  0.118 \pm 0.001  0.033  -1.62 \pm 0.02   0.39   -999   0.12   0.09 
 13:6 V407 Peg  B  95  0.013 \pm 0.003  0.027   0.31 \pm 0.03  -0.14   -999  -0.43   0.07 
 13:7 V1123 Tau R  86  0.303 \pm 0.002  0.086  -2.61 \pm 0.05  -0.97   -999  -0.35   0.22 
 13:8 V1128 Tau F  60  0.298 \pm 0.002  0.074  -2.02 \pm 0.06 [ 0.65]  -999 [ 0.75] [0.19]
 13:9 HH UMa    F 105  0.168 \pm 0.002  0.060   0.89 \pm 0.06  -0.55   -999  -0.42   0.15 
 14:6 RW Com    R  74  0.423 \pm 0.004  0.087   4.61 \pm 0.13  -1.11   -999  -0.19   0.23 
 14:9 AU Ser    R  78  0.433 \pm 0.003  0.088   2.33 \pm 0.09  -0.77   -999   0.11   0.23 
 15:1 QX And    F  32  0.187 \pm 0.006  0.058  -4.60 \pm 0.16   0.21   0.18   0.19   0.15 
 15:2 DY Cet    F  10  0.190 \pm 0.004  0.064  -2.14 \pm 0.13  -0.39   -999  -0.24   0.16 
 15:4 HI Dra    B  35  0.029 \pm 0.004  0.053   0.08 \pm 0.05   0.34   -999  -0.11   0.14 
 15:6 V868 Mon  B  60 -0.003 \pm 0.004  0.029  -0.12 \pm 0.05 [ 0.52]  -999 [-0.07] [0.08]
15:11 CW Lyn    F  13  0.115 \pm 0.006  0.042  -0.39 \pm 0.07  -0.14   -999  -0.24   0.11 
15:20 MS Vir    R   7  0.449 \pm 0.017  0.093  -6.12 \pm 0.70 [ 1.02]  -999 [ 1.72] [0.25]
 18:1 AW UMa    B 109  0.100 \pm 0.001  0.030  -2.06 \pm 0.01   0.24   -999  -0.01   0.08 

==> tab7_asc.txt <==
  1:2   V417 Aql    96349  -14.20 \pm  1.40   -2.24 \pm  2.76  -24.70 \pm  1.63
  1:6   FG Hya      41437   -5.70 \pm  1.20    5.06 \pm  1.95  -63.72 \pm  1.56
  1:9   BB Peg     110493  -28.90 \pm  1.40   20.00 \pm  2.42  -25.56 \pm  1.68
 1:10   AQ Psc       6307  -12.90 \pm  0.40   -8.93 \pm  1.08   14.25 \pm  0.73
  2:1   AH Aur      30618   31.95 \pm  1.45   15.23 \pm  2.72  -12.50 \pm  1.64
  2:2   CK Boo      71319   37.04 \pm  0.75   71.05 \pm  1.05  -87.41 \pm  1.08
  2:3   DK Cyg     106574   -5.53 \pm  1.48  -28.27 \pm  0.91  -19.24 \pm  1.14
  2:6   UZ Leo      52249   -8.18 \pm  1.12  -21.35 \pm  1.25   -1.88 \pm  0.75
  2:7   XZ Leo      49204   -2.03 \pm  1.43  -16.49 \pm  1.95    3.00 \pm  1.01
  2:8   V839 Oph    88946  -63.81 \pm  1.09  -34.53 \pm  1.68    2.82 \pm  1.54
  2:9   GR Vir      72138  -71.72 \pm  0.89  -87.13 \pm  1.05   48.49 \pm  0.86
 2:10   NN Vir      70020   -6.24 \pm  0.65  -54.06 \pm  0.57  -20.55 \pm  0.47
  3:4   YY CrB      77598   -4.58 \pm  1.02  -73.76 \pm  0.76   11.29 \pm  0.86
  3:5   FU Dra      76272  -11.38 \pm  1.14 -255.84 \pm  1.22   15.90 \pm  1.15
  3:7   UX Eri      14699   12.79 \pm  1.09   22.06 \pm  2.23   -4.25 \pm  2.72
  3:9   V753 Mon    34684   38.58 \pm  0.83  -13.25 \pm  1.33   -8.55 \pm  1.05
 3:10   OU Ser      75269  -64.08 \pm  0.41 -385.82 \pm  0.81    2.27 \pm  0.79
  4:2   FI Boo      75203  -30.55 \pm  0.72  -38.67 \pm  1.15   43.52 \pm  1.13
  4:3   V2150 Cyg  105162  -12.82 \pm  0.45    3.01 \pm  0.71   -5.38 \pm  0.54
  4:5   EX Leo      52580  -11.05 \pm  1.10  -28.68 \pm  0.97  -35.66 \pm  0.82
  4:8   V2377 Oph   85944  -25.79 \pm  0.38  -12.99 \pm  0.71  -59.34 \pm  0.56
  5:1   V376 And    12039   22.83 \pm  0.89   50.05 \pm  0.61   -8.36 \pm  0.65
  5:2   EL Aqr     117317   12.51 \pm  2.08   -6.33 \pm  2.51    1.03 \pm  1.69
  5:3   EF Boo      71107  -13.16 \pm  1.07  -31.41 \pm  1.13  -38.15 \pm  1.24
  5:4   DN Cam      21913    6.04 \pm  0.98  -17.64 \pm  0.71  -14.25 \pm  1.17
  5:5   FN Cam      46005   12.96 \pm  1.11   -3.59 \pm  0.86  -28.78 \pm  0.78
  5:6   V776 Cas     8821  -24.71 \pm  0.69   18.80 \pm  1.01    4.91 \pm  0.96
  5:7   SX Crv      61825    8.71 \pm  0.94   39.16 \pm  1.21   -6.07 \pm  0.80
  5:8   V351 Peg   115627   -8.08 \pm  0.89   17.08 \pm  0.70  -16.28 \pm  0.57
  6:2   EE Cet S    13199    1.60 \pm  0.93   59.22 \pm  8.25  -13.82 \pm  7.15
  6:4   V401 Cyg    95816   25.53 \pm  2.14   -1.72 \pm  1.31   -8.55 \pm  2.00
  6:5   GM Dra      84837    9.12 \pm  1.63   78.38 \pm  1.04  -58.83 \pm  1.02
  6:6   V972 Her    87958    3.98 \pm  0.46  -34.46 \pm  0.28  -28.89 \pm  0.29
  6:7   ET Leo      51677   21.46 \pm  0.78  -37.45 \pm  1.25   -9.10 \pm  0.97
  8:3   QW Gem      32845   -0.90 \pm  1.39   16.82 \pm  4.88  -21.91 \pm  2.81
  8:4   V921 Her    82344  -79.04 \pm  1.05    5.89 \pm  0.87    4.59 \pm  0.96
  8:5   V2357 Oph   82967  -19.12 \pm  1.64    0.84 \pm  1.74 -103.37 \pm  1.26
  8:6   V1130 Tau   17988  -12.74 \pm  0.46   -8.73 \pm  0.55    0.49 \pm  0.48
  8:7   HN UMa      55030  -37.11 \pm  0.63   56.14 \pm  1.17  -34.99 \pm  1.17
  8:8   HX UMa      58648  -19.88 \pm  1.11   66.00 \pm  1.06  -20.60 \pm  0.88
  9:1   AB And     114508  -27.53 \pm  0.67  108.21 \pm  1.38  -53.17 \pm  0.89
  9:2   V402 Aur    23433   40.82 \pm  0.93    8.87 \pm  1.33   -6.60 \pm  1.04
  9:3   V445 Cep   109191   40.69 \pm  0.95   83.56 \pm  0.33   43.26 \pm  0.31
  9:4   V2082 Cyg   95833  -34.12 \pm  0.58   19.70 \pm  0.45   95.15 \pm  0.51
  9:5   BX Dra      78891  -26.11 \pm  3.43   -7.92 \pm  0.97    7.88 \pm  1.10
  9:6   V918 Her    82253  -25.72 \pm  0.74  -17.04 \pm  0.54   14.87 \pm  0.58
  9:7   V502 Oph    81703  -42.56 \pm  0.85  -26.50 \pm  1.79   21.70 \pm  0.98
  9:8   V1363 Ori   23809   37.89 \pm  2.02   26.76 \pm  2.65  -41.72 \pm  1.89
 9:10   V335 Peg   112960  -15.41 \pm  0.43  166.13 \pm  0.53  -90.71 \pm  0.46
 10:3   V449 Aur    29108    6.24 \pm  1.22   -6.81 \pm  0.94   -8.42 \pm  0.53
 10:4   FP Boo      76970   -4.87 \pm  1.02   -1.23 \pm  1.26   20.21 \pm  1.14
 10:5   SW Lac     113052  -10.32 \pm  1.17   87.93 \pm  1.93   12.89 \pm  1.26
 11:1   DU Boo      70240  -13.09 \pm  0.86   10.50 \pm  0.68  -12.19 \pm  0.79
 11:4   V1073 Cyg  105739   -6.85 \pm  0.50   -1.72 \pm  0.51  -23.25 \pm  0.66
 11:6   AK Her      84293    4.28 \pm  0.89   26.10 \pm  1.47  -48.18 \pm  1.44
 11:8   V566 Oph    87860  -37.33 \pm  0.52   53.75 \pm  0.84   73.42 \pm  0.64
11:10   AG Vir      58605  -10.99 \pm  0.82   -2.32 \pm  1.65  -18.07 \pm  0.73
 12:2   CC Com      99999   -2.89 \pm  0.74 -128.00 \pm  4.00   10.00 \pm  5.00
 12:5   AM Leo      53937   -7.25 \pm  0.62   -9.91 \pm  3.36  -30.96 \pm  2.46
 12:9   W UMa       47727  -28.40 \pm  0.48   15.47 \pm  1.48  -27.30 \pm  0.90
 13:7   V1123 Tau   16706   25.32 \pm  0.54   63.31 \pm  3.57  -39.89 \pm  2.50
 13:8   V1128 Tau   17878  -12.27 \pm  0.76  -31.04 \pm  4.39   41.75 \pm  2.84
 13:9   HH UMa      54165    4.92 \pm  0.44    9.91 \pm  1.49   -1.65 \pm  1.68
 14:6   RW Com      61243   39.35 \pm  0.86 -127.00 \pm  3.51  -36.27 \pm  2.09
 18:1   AW UMa      56109   -9.40 \pm  0.12  -83.85 \pm  0.76 -197.66 \pm  0.63


==> tab8_asc.txt <==
  1:1   GZ And    [  14.0 \pm  1.9] [  21.1 \pm  1.9] [   2.4 \pm  2.0]
  1:2   V417 Aql     12.2 \pm  4.4    -12.8 \pm  4.6     -0.9 \pm  5.1
  1:5   V829 Her  [   5.6 \pm  1.0] [  -0.5 \pm  1.0] [   0.8 \pm  1.1]
  1:6   FG Hya       41.9 \pm  6.6    -31.2 \pm 10.0    -18.0 \pm  5.6
  1:9   BB Peg        0.7 \pm  6.1    -34.8 \pm  6.1    -14.7 \pm  8.9
 1:10   AQ Psc       14.6 \pm  1.4     19.0 \pm  2.1     22.0 \pm  1.2
  2:1   AH Aur      -21.7 \pm  2.9      1.2 \pm  2.7     14.7 \pm  2.8
  2:2   CK Boo       81.8 \pm 11.0      2.9 \pm  2.5      6.6 \pm  6.5
  2:3   DK Cyg       27.0 \pm  4.0      6.5 \pm  2.9     10.8 \pm  1.5
  2:5   V842 Her  [ -25.3 \pm  3.4] [ -33.9 \pm  2.0] [ -23.7 \pm  2.3]
  2:6   UZ Leo       -4.9 \pm  3.9     10.2 \pm  2.1    -10.6 \pm  3.0
  2:7   XZ Leo      -17.1 \pm  8.1     14.8 \pm  3.8    -12.4 \pm  6.1
  2:8   V839 Oph    -40.6 \pm  2.1    -32.4 \pm  2.7     11.0 \pm  4.4
  2:9   GR Vir      -57.4 \pm  1.4     19.8 \pm  0.6    -30.1 \pm  1.5
 2:10   NN Vir       -8.7 \pm  1.4    -13.7 \pm  2.2      6.8 \pm  1.2
  3:2   HV Aqr    [  63.0 \pm  7.3] [ -36.9 \pm  5.9] [  12.4 \pm  1.4]
  3:3   AO Cam    [  12.1 \pm  1.2] [  -4.8 \pm  1.9] [   3.0 \pm  1.3]
  3:4   YY CrB      -10.7 \pm  1.6     -7.6 \pm  1.9     23.0 \pm  2.2
  3:5   FU Dra      -99.3 \pm 21.8   -127.2 \pm 26.6    113.4 \pm 23.1
  3:7   UX Eri      -15.6 \pm  7.4    -17.3 \pm 10.2     12.4 \pm  6.2
  3:8   RT LMi    [  21.7 \pm  3.3] [   6.6 \pm  4.0] [   1.8 \pm  2.8]
  3:9   V753 Mon    -21.3 \pm  1.8    -12.1 \pm  1.9     -5.6 \pm  3.9
 3:10   OU Ser      -77.4 \pm  2.0    -67.1 \pm  2.5      9.1 \pm  2.1
  4:2   FI Boo      -28.7 \pm  4.5     -8.8 \pm  1.5    -12.0 \pm  1.6
  4:3   V2150 Cyg     7.4 \pm  1.2     -0.4 \pm  1.0      4.0 \pm  1.6
  4:5   EX Leo        7.7 \pm  1.5     -1.1 \pm  3.9    -13.1 \pm  2.8
  4:8   V2377 Oph     3.5 \pm  1.5    -20.2 \pm  1.9     -8.6 \pm  0.8
  5:1   V376 And    -40.4 \pm  4.6     -6.3 \pm  4.9     14.0 \pm  2.0
  5:2   EL Aqr       17.2 \pm  7.5     23.9 \pm  5.8     -1.9 \pm  4.6
  5:3   EF Boo       15.7 \pm  2.5    -29.1 \pm  7.4     16.3 \pm  4.7
  5:4   DN Cam        0.2 \pm  2.0     20.4 \pm  1.8     -8.1 \pm  3.6
  5:5   FN Cam      -15.4 \pm  3.9     -6.9 \pm  5.9     25.6 \pm  3.1
  5:6   V776 Cas     14.4 \pm  2.2    -14.3 \pm  2.1      9.8 \pm  1.9
  5:7   SX Crv       27.1 \pm  2.0     15.3 \pm  1.6     11.4 \pm  1.4
  5:8   V351 Peg      4.0 \pm  1.4     -3.6 \pm  2.6      0.3 \pm  2.7
  6:2   EE Cet S    -11.5 \pm  8.1    -16.7 \pm 11.1     16.6 \pm  7.2
  6:4   V401 Cyg     26.8 \pm  5.2     33.0 \pm  4.4      6.8 \pm  3.1
  6:5   GM Dra       41.8 \pm  2.7     40.0 \pm  3.1    -18.9 \pm  3.1
  6:6   V972 Her     18.5 \pm  0.5      8.0 \pm  0.7     14.7 \pm  0.4
  6:7   ET Leo       -9.6 \pm  1.3     -0.3 \pm  1.0     17.3 \pm  1.5
  8:2   V523 Cas  [ -35.3 \pm  5.4] [ -22.2 \pm  4.2] [ -21.8 \pm  3.7]
  8:3   QW Gem       13.5 \pm  3.6    -11.7 \pm  7.9     12.2 \pm  8.6
  8:4   V921 Her    -16.5 \pm  4.7    -32.8 \pm  4.0    -55.1 \pm  4.1
  8:5   V2357 Oph    88.2 \pm 19.1    -93.7 \pm 20.2    -58.0 \pm 11.8
  8:6   V1130 Tau    19.6 \pm  0.7     16.5 \pm  0.3     12.7 \pm  0.6
  8:7   HN UMa       79.4 \pm 11.5      0.2 \pm  3.4     -4.1 \pm  5.0
  8:8   HX UMa       51.6 \pm  7.6     16.9 \pm  1.7     -2.1 \pm  3.0
  8:9   VY Sex    [  24.1 \pm  2.7] [ -42.6 \pm  5.7] [ -14.8 \pm  4.4]
 8:10   DZ Psc    [  12.2 \pm  2.4] [  10.3 \pm  2.7] [  32.1 \pm  2.7]
  9:1   AB And      -22.3 \pm  7.3    -37.3 \pm  5.3    -28.0 \pm  9.0
  9:2   V402 Aur    -32.7 \pm  1.9     12.5 \pm  1.6      3.7 \pm  1.4
  9:3   V445 Cep    -51.6 \pm  1.8     34.6 \pm  1.8      8.0 \pm  0.6
  9:4   V2082 Cyg   -39.6 \pm  1.8     -6.3 \pm  1.2     11.9 \pm  0.6
  9:5   BX Dra       -6.7 \pm  5.0    -11.7 \pm  5.6     -6.4 \pm  5.3
  9:6   V918 Her    -16.2 \pm  1.2      0.6 \pm  0.9      1.1 \pm  1.2
  9:7   V502 Oph    -34.1 \pm  1.6      2.3 \pm  1.2     -1.9 \pm  1.8
  9:8   V1363 Ori    -8.0 \pm  5.1    -43.3 \pm  9.8     -6.1 \pm  4.6
 9:10   V335 Peg    -21.6 \pm  1.0    -28.8 \pm  1.2    -20.8 \pm  1.4
 10:3   V449 Aur     -0.3 \pm  2.4     11.0 \pm  1.5     -1.3 \pm  2.5
 10:4   FP Boo      -23.4 \pm  7.3     25.8 \pm  4.7     -0.0 \pm  3.1
 10:5   SW Lac      -17.8 \pm  3.7     -3.8 \pm  2.4      0.5 \pm  1.7
 11:1   DU Boo       31.5 \pm  5.3      6.5 \pm  2.2     -7.3 \pm  1.8
 11:3   TX Cnc    [ -33.6 \pm  3.7] [  -9.1 \pm  3.6] [ -18.0 \pm  5.3]
 11:4   V1073 Cyg    21.3 \pm  2.4      2.0 \pm  1.3     -4.0 \pm  2.1
 11:6   AK Her       30.2 \pm  4.0      8.1 \pm  2.2    -10.2 \pm  4.0
 11:8   V566 Oph    -38.0 \pm  1.2     23.0 \pm  1.6     -8.0 \pm  0.7
11:10   AG Vir       18.6 \pm  4.6     -6.2 \pm  5.4    -11.0 \pm  2.3
 12:1   OO Aql    [ -42.5 \pm  2.4] [ -12.3 \pm  1.4] [ -31.1 \pm  5.5]
 12:2   CC Com      -29.8 \pm  8.2     -3.3 \pm  4.7     -2.5 \pm  2.0
 12:5   AM Leo       12.3 \pm  2.4      5.8 \pm  3.4     -4.9 \pm  2.1
 12:9   W UMa        29.2 \pm  0.9      0.0 \pm  0.7     -9.7 \pm  0.9
 13:6   V407 Peg  [ -26.7 \pm  4.6] [   6.9 \pm  2.4] [  -2.3 \pm  2.2]
 13:7   V1123 Tau   -30.5 \pm  4.7    -43.1 \pm 13.2      3.5 \pm  4.9
 13:8   V1128 Tau    19.3 \pm  2.3     37.2 \pm  6.0     15.3 \pm  3.2
 13:9   HH UMa       17.2 \pm  3.9     15.0 \pm  4.0     15.8 \pm  1.9
 14:6   RW Com      -23.7 \pm  7.2    -20.2 \pm  7.5     42.6 \pm  1.9
 14:9   AU Ser    [  -6.9 \pm  3.2] [ -57.0 \pm  5.8] [ -30.6 \pm  2.2]
 18:1   AW UMa       12.5 \pm  0.5    -55.5 \pm  4.1     -9.5 \pm  0.5
